MINIF2F-DAFNY: LLM-Guided Mathematical Theorem Proving via Auto-Active Verification

LLMs excel at reasoning, but validating their steps remains challenging. Formal verification offers a solution through mechanically checkable proofs. Interactive theorem provers (ITPs) dominate mathematical reasoning but require detailed low-level proof steps, while auto-active verifiers offer automation but focus on software verification. Recent work has begun bridging this divide by evaluating LLMs for software verification in ITPs, but the complementary direction, LLMs for mathematical theorem proving in auto-active verifiers, remains unexplored. We present MINIF2F-DAFNY, the first translation of the widely-used mathematical benchmark miniF2F to an auto-active verifier: Dafny. We find that Dafny's automation alone solves 39-44% of problems with empty proofs, whereas many require substantial proof guidance in ITPs. We evaluate 8 off-the-shelf LLMs on proof generation, with the best model (Claude Opus 4.6) achieving 62.7% cumulative pass@4 on the full test set, improving over the 38.9% empty-proof baseline by 23.8 percentage points. These results show that auto-active verification offers a complementary empirical setting for AI-assisted mathematical reasoning, where LLMs provide high-level guidance while SMT automation handles low-level details. Our benchmark and evaluation infrastructure are publicly available on https://github.com/dafny-lang/miniF2F.

==> SeedProver_amc12_2000_p6.txt <==
import Mathlib
import LeansimLeanRuntime
open Classical
set_option linter.all false
set_option maxHeartbeats 0
noncomputable section
open Polynomial Nat Real Classical BigOperators Complex ComplexConjugate

theorem amc12_2000_p6
  (p q : ℕ)
  (h₀ : Nat.Prime p ∧ Nat.Prime q)
  (h₁ : 4 ≤ p ∧ p ≤ 18)
  (h₂ : 4 ≤ q ∧ q ≤ 18) :
  p * q - (p + q) ≠ 194 := by 
  -- Assume p * q - (p + q) = 194 and derive a contradiction.
  intro heq
  -- The "unsolved goals" message after 'intro heq' indicates that the assumption 'heq' has been introduced,
  -- and the goal is now 'False'. The rest of the proof is needed to derive 'False' from the hypotheses.
  -- The code below provides the necessary steps to reach the contradiction.

  -- The equality p * q - (p + q) = 194 implies that p + q ≤ p * q for the natural number subtraction to be well-defined.
  -- The previous attempt used linarith here, which failed as the inequality is not linear.
  -- We derive the inequality directly from the hypothesis heq.
  have h_p_plus_q_le_p_mul_q : p + q ≤ p * q := by
    -- If a - b = c and c ≠ 0, then a > b, and thus a ≥ b.
    -- Here a := p * q, b := p + q, c := 194.
    -- We have p * q - (p + q) = 194 (heq) and 194 ≠ 0 (by norm_num).
    -- Assume p * q < p + q for contradiction (this is the negation of the goal p + q ≤ p * q).
    -- The tactic 'intro' is used to introduce hypotheses from function arguments or let bindings.
    -- To assume the negation of the current goal for a proof by contradiction, we should use the 'by_contra' tactic.
    by_contra h_contra -- Assumes ¬(p + q ≤ p * q) (which is equivalent to p * q < p + q for Nat)
    -- By definition of natural number subtraction, if p*q < p+q, then p*q - (p+q) = 0.
    -- The hypothesis h_contra is ¬(p + q ≤ p * q). Nat.sub_eq_zero_of_le requires p*q <= p+q.
    -- le_of_lt converts p*q < p+q to p*q <= p+q.
    -- The previous error indicated a type mismatch for the argument h_contra passed to le_of_lt.
    -- This is because by_contra introduces the negation ¬(p + q ≤ p * q), which is different from p * q < p + q although equivalent for Nat.
    -- We use the equivalence not_le_iff_lt to convert from ¬(p + q ≤ p * q) to p * q < p + q.
    -- The error message was 'unknown identifier 'not_le_iff_lt.mp''. The hint suggests using `lt_iff_not_le` which is applicable for Nat.
    -- `lt_iff_not_le` states `x < y ↔ ¬ y ≤ x`. We have `¬ (p + q ≤ p * q)` and need `p * q < p + q`.
    -- This is the `mpr` direction of the equivalence.
    have h_lt : p * q < p + q := lt_iff_not_le.mpr h_contra -- Use lt_iff_not_le.mpr to get p*q < p+q from ¬(p+q ≤ p*q)
    have h_sub_zero : p * q - (p + q) = 0 := Nat.sub_eq_zero_of_le (le_of_lt h_lt) -- Apply sub_eq_zero_of_le with p*q <= p+q derived from h_lt
    -- We are given p * q - (p + q) = 194 (heq).
    -- So 194 = 0.
    rw [heq] at h_sub_zero
    -- This contradicts 194 ≠ 0.
    have h_194_ne_0 : 194 ≠ 0 := by norm_num
    contradiction -- Uses h_sub_zero (194=0) and h_194_ne_0 (194≠0)

  -- First, prove that p ≥ 1 and q ≥ 1 using the given bounds.
  have hp1 : 1 ≤ p := by linarith [h₁.1]
  have hq1 : 1 ≤ q := by linarith [h₂.1]

  -- Prove p ≠ 0 and q ≠ 0, required for various operations like subtraction (to ensure p-1 etc. are standard natural numbers).
  -- Since 1 ≤ p, p is not 0.
  have hp_ne_zero : p ≠ 0 := ne_zero_of_lt (lt_of_lt_of_le (by norm_num : 0 < 1) hp1)
  -- We need p - 1 ≥ 0 for various subtractions.
  -- Use the theorem Nat.zero_le_sub_one_iff: 0 ≤ n - 1 ↔ 1 ≤ n.
  -- The theorem `Nat.zero_le_sub_one_iff.mpr` was not found. The fact `p - 1 ≥ 0` is always true for natural numbers by definition.
  have hp_minus_1_ge_0 : p - 1 ≥ 0 := Nat.zero_le (p - 1) -- Any natural number is ≥ 0.
  -- Since 1 ≤ q, q is not 0.
  have hq_ne_zero : q ≠ 0 := ne_zero_of_lt (lt_of_lt_of_le (by norm_num : 0 < 1) hq1)
  -- We need q - 1 ≥ 0 for various subtractions.
  -- Use the theorem Nat.zero_le_sub_one_iff: 0 ≤ n - 1 ↔ 1 ≤ n.
  -- The previous attempt used Nat.sub_nonneg_iff_le.mpr which was not found.
  -- The correct theorem is Nat.zero_le_sub_one_iff.
  -- -- The message indicates 'unknown constant 'Nat.sub_nonneg_iff_le.mpr''.
  -- -- Use the standard mathlib lemma Nat.zero_le_sub_one_iff.mpr to prove q - 1 ≥ 0 from 1 ≤ q.
  -- The theorem `Nat.zero_le_sub_one_iff.mpr` was not found. The fact `q - 1 ≥ 0` is always true for natural numbers by definition.
  have hq_minus_1_ge_0 : q - 1 ≥ 0 := Nat.zero_le (q - 1) -- Any natural number is ≥ 0.

  -- Prove the identity a - (b - 1) = (a - b) + 1 for natural numbers with 1 ≤ b and b ≤ a.
  -- Moved this lemma definition outside the main proof block for clarity.
  have nat_sub_sub_one_eq_sub_add_one {a b : ℕ} (hb : 1 ≤ b) (hle : b ≤ a) : a - (b - 1) = (a - b) + 1 := by
    -- Prove `a - (b - 1) = (a - b) + 1` by showing `((a - b) + 1) + (b - 1) = a`, and using `Nat.eq_sub_of_add_eq`.
    -- Nat.eq_sub_of_add_eq states `c + b' = a' → c = a' - b'`.
    -- We want to prove `a - (b - 1) = (a - b) + 1`.
    -- This matches the conclusion `c = a' - b'` if we let `a' = a`, `b' = b - 1`, and `c = (a - b) + 1`.
    -- The antecedent we need to prove is `c + b' = a'`, which is `((a - b) + 1) + (b - 1) = a`.
    have h_antecedent : ((a - b) + 1) + (b - 1) = a := by
      -- Goal: (a - b) + 1 + (b - 1) = a
      -- Use associativity to group the last two terms.
      rw [add_assoc]
      -- Goal is now `(a - b) + (1 + (b - 1)) = a`.
      -- We know (b - 1) + 1 = b because 1 ≤ b. We have `hb : 1 ≤ b`.
      -- The pattern `b - 1 + 1` is not directly in the target `1 + (b - 1)`.
      -- We need to commute the terms `1` and `b - 1` inside the parentheses.
      rw [add_comm (1 : ℕ) (b - 1)] -- Commute the terms inside the parentheses.
      -- Goal is now `(a - b) + ((b - 1) + 1) = a`.
      rw [Nat.sub_add_cancel hb] -- This now rewrites `(b - 1) + 1` to `b`.
      -- Goal: (a - b) + b = a
      -- We know a - b + b = a because b ≤ a. We have `hle : b ≤ a`.
      rw [Nat.sub_add_cancel hle]
      -- The message indicates that 'rfl' had no goals, suggesting the previous tactic solved the goal definitionally. Remove the redundant tactic.
      -- The previous tactic `rw [Nat.sub_add_cancel hle]` already solved the goal definitionally.
      -- -- The tactic 'rfl' was redundant here as the goal was already definitionally equal after the preceding rewrite.
      -- rfl

    -- We have proved the antecedent `((a - b) + 1) + (b - 1) = a` as `h_antecedent`.
    -- Now apply `Nat.eq_sub_of_add_eq` with this proof.
    -- `Nat.eq_sub_of_add_eq h_antecedent` gives a proof of `(a - b) + 1 = a - (b - 1)`.
    -- The goal is `a - (b - 1) = (a - b) + 1`.
    -- These are the same equality, just reversed.
    exact Eq.symm (Nat.eq_sub_of_add_eq h_antecedent) -- Use Eq.symm to match the goal direction and remove the redundant rfl.


  -- Prove the identity p * q - p = p * (q - 1) for natural numbers with 1 ≤ q.
  -- This was previously proved inside the proof of h_q_le_pq_sub_p. Moving it out.
  have h_pq_sub_p_eq_p_mul_q_sub_one : p * q - p = p * (q - 1) := by
    -- Goal: p * q - p = p * (q - 1)
    -- Use the theorem Nat.mul_sub: n * (m - k) = n * m - n * k.
    -- Here n=p, m=q, k=1.
    -- Apply the theorem Nat.mul_sub with these values.
    have h_mul_sub_one : p * (q - 1) = p * q - p * 1 := Nat.mul_sub p q 1
    -- Rewrite p*1 as p using Nat.mul_one.
    rw [Nat.mul_one p] at h_mul_sub_one
    -- The hypothesis is now p * (q - 1) = p * q - p.
    -- The goal is p * q - p = p * (q - 1).
    -- These are the same equality, just reversed.
    exact Eq.symm h_mul_sub_one

  -- Prove q ≤ p * q - p, required for applying nat_sub_sub_one_eq_sub_add_one.
  -- This was previously proved as h_q_le_pq_sub_p. Moving it out.
  have h_q_le_pq_sub_p : q ≤ p * q - p := by
    -- Rewrite p*q - p using the identity we just proved: p * q - p = p * (q - 1).
    rw [h_pq_sub_p_eq_p_mul_q_sub_one]
    -- Goal: q ≤ p * (q - 1).
    -- We know p ≥ 4 (h₁.1) and q ≥ 4 (h₂.1).
    -- From q ≥ 4, we prove q ≤ 4 * (q - 1).
    -- The previous linarith call failed because the inequality involves a non-linear term p * (q - 1).
    -- We break down the proof into linear steps and multiplication properties.
    have h_q_le_4_mul_q_minus_1 : q ≤ 4 * (q - 1) := by
      -- Show q ≤ 4q - 4, which is equivalent to 4 ≤ 3q.
      -- Prove 4 ≤ 3q from q ≥ 4 using linarith.
      have h_4_le_3q : 4 ≤ 3 * q := by linarith [h₂.1]
      -- 4 ≤ 3q implies q + 4 ≤ q + 3q = 4q. Prove this linear step with linarith.
      have h_q_add_4_le_4q : q + 4 ≤ 4 * q := by linarith [h_4_le_3q]
      -- q + 4 ≤ 4q is equivalent to q ≤ 4q - 4, provided 4 ≤ 4q.
      -- Prove 4 ≤ 4q from q ≥ 1 using linarith.
      have h_4_le_4q : 4 ≤ 4 * q := by linarith [hq1] -- Use hq1: q >= 1
      -- Apply the equivalence Nat.le_sub_iff_add_le: a ≤ b - c ↔ a + c ≤ b, given c ≤ b.
      -- Match a = q, b = 4q, c = 4. We have h_q_add_4_le_4q (q + 4 ≤ 4q) and h_4_le_4q (4 ≤ 4q).
      -- Apply the `mpr` direction of the resulting equivalence using the hypothesis `h_q_add_4_le_4q`.
      have h_q_le_4q_sub_4 : q ≤ 4 * q - 4 := (Nat.le_sub_iff_add_le h_4_le_4q).mpr h_q_add_4_le_4q
      -- Rewrite 4q - 4 as 4 * (q - 1).
      -- Apply Nat.mul_sub: n * (m - k) = n * m - n * k.
      -- Match n = 4, m = q, k = 1.
      have h_4q_sub_4_eq : 4 * q - 4 = 4 * (q - 1) := by
        -- Goal: 4 * q - 4 = 4 * (q - 1)
        -- Use the theorem Nat.mul_sub: n * (m - k) = n * m - n * k.
        -- Here n=4, m=q, k=1.
        -- Apply the theorem Nat.mul_sub with these values.
        have h_mul_sub_one : 4 * (q - 1) = 4 * q - 4 * 1 := Nat.mul_sub 4 q 1
        -- Rewrite 4*1 as 4 using Nat.mul_one.
        rw [Nat.mul_one 4] at h_mul_sub_one
        -- The hypothesis is now 4 * (q - 1) = 4 * q - 4.
        -- The goal is 4 * q - 4 = 4 * (q - 1).
        -- These are the same equality, just reversed.
        exact Eq.symm h_mul_sub_one
      -- Rewrite the inequality using the proved equality.
      rw [h_4q_sub_4_eq] at h_q_le_4q_sub_4
      -- The goal q ≤ 4 * (q - 1) is proved.
      exact h_q_le_4q_sub_4
    -- From p ≥ 4, prove 4 * (q - 1) ≤ p * (q - 1).
    -- We need q - 1 ≥ 0 for Nat.mul_le_mul_right? No, the theorem does not require it.
    -- We use the existing hypothesis h₁.1 (4 ≤ p).
    have hp_ge_4 : p ≥ 4 := h₁.1
    have h_4_le_p : 4 ≤ p := hp_ge_4 -- Rename for clarity
    -- Apply Nat.mul_le_mul_right: if a ≤ b, then a * c ≤ b * c.
    -- Here a=4, b=p, c=q-1. We have h_4_le_p (4 ≤ p).
    -- We need q-1 for the inequality Nat.mul_le_mul_right, which does *not* require c ≥ 0.
    -- The proof hq_minus_1_ge_0 is needed elsewhere, but not for this step.
    have h_4_mul_q_minus_1_le_p_mul_q_minus_1 : 4 * (q - 1) ≤ p * (q - 1) := Nat.mul_le_mul_right (q - 1) h_4_le_p

    -- Combine q ≤ 4 * (q - 1) (h_q_le_4_mul_q_minus_1) and 4 * (q - 1) ≤ p * (q - 1) (h_4_mul_q_minus_1_le_p_mul_q_minus_1) using transitivity (`le_trans`).
    exact le_trans h_q_le_4_mul_q_minus_1 h_4_mul_q_minus_1_le_p_mul_q_minus_1

  -- Prove the identity (p - 1) * (q - 1) = p * q - p - q + 1 for natural numbers with p≥1, q≥1.
  -- This replaces the usage of the unknown constant 'Nat.sub_one_mul_sub_one_eq_mul_sub_add_add'.
  -- The proof is now cleaner by using the separated auxiliary lemmas.
  have h_identity_nat_form : (p - 1) * (q - 1) = p * q - p - q + 1 := by
    -- Goal: (p - 1) * (q - 1) = p * q - p - q + 1
    -- Expand (p - 1) * (q - 1) using right distribution (a - b) * c = a * c - b * c.
    -- The theorem Nat.sub_mul (n m k : ℕ) : (n - m) * k = n * k - m * k holds without a side condition.
    -- We apply this with n=p, m=1, k=q-1.
    -- Note: This step requires 1 ≤ p. We have hp1.
    have h_distrib : (p - 1) * (q - 1) = p * (q - 1) - 1 * (q - 1) := Nat.sub_mul p 1 (q - 1)
    -- Substitute this initial expansion into the goal.
    rw [h_distrib]
    -- The goal is now p * (q - 1) - 1 * (q - 1) = p * q - p - q + 1.

    -- Simplify the term 1 * (q - 1) to q - 1 using Nat.one_mul.
    have h_one_mul_q_minus_1 : 1 * (q - 1) = q - 1 := Nat.one_mul (q - 1)
    -- Rewrite the goal using this simplification.
    rw [h_one_mul_q_minus_1]
    -- The goal is now p * (q - 1) - (q - 1) = p * q - p - q + 1.

    -- Rewrite the term p * (q - 1) using the identity proved as h_pq_sub_p_eq_p_mul_q_sub_one.
    -- h_pq_sub_p_eq_p_mul_q_sub_one proves p * q - p = p * (q - 1). We use the symmetric version.
    conv =>
      lhs -- Focus on the left hand side `p * (q - 1) - (q - 1)`
      arg 1 -- Focus on the first argument of subtraction `p * (q - 1)`
      -- The previous error was using the wrong hypothesis name here. Corrected to `h_pq_sub_p_eq_p_mul_q_sub_one`.
      rw [Eq.symm h_pq_sub_p_eq_p_mul_q_sub_one] -- Apply `p * (q - 1) = p * q - p`
    -- The goal is now `(p * q - p) - (q - 1) = p * q - p - q + 1`.

    -- Rewrite the term (p * q - p) - (q - 1) using the identity nat_sub_sub_one_eq_sub_add_one.
    -- This lemma proves a - (b - 1) = (a - b) + 1 for 1 ≤ b and b ≤ a.
    -- Match a = p * q - p, b = q.
    -- The required conditions are 1 ≤ q (hq1) and q ≤ p * q - p (h_q_le_pq_sub_p).
    -- Apply the rewrite rule directly to the LHS.
    rw [nat_sub_sub_one_eq_sub_add_one hq1 h_q_le_pq_sub_p]
    -- The goal is now `(p * q - p - q) + 1 = p * q - p - q + 1`.

    -- The goal is now an identity.
    -- The previous tactic `rw [Nat.sub_add_cancel hle]` in `h_antecedent` already solved the goal, so `rfl` is redundant here.


  -- Rewrite p*q - p - q as p*q - (p + q) using Nat.sub_sub.
  -- Nat.sub_sub a b c states a - b - c = a - (b + c).
  -- We apply this to the right side of h_identity_nat_form.
  -- The conditions mentioned in the comment (p ≤ p * q and q ≤ p * q - p) are not required by Nat.sub_sub itself,
  -- as it holds for truncated subtraction.
  -- Nat.sub_sub (p * q) p q is the proof term of the equality `(p * q - p) - q = p * q - (p + q)`.
  -- Remove the unnecessary hypothesis arguments from the rewrite rule.
  rw [Nat.sub_sub (p * q) p q] at h_identity_nat_form
  -- The hypothesis h_identity_nat_form is now (p - 1) * (q - 1) = (p * q - (p + q)) + 1.

  -- Substitute the hypothesis heq (p * q - (p + q) = 194) into the identity.
  -- The rewrite target is now `(p * q - (p + q)) + 1`. The pattern `p * q - (p + q)` is present.
  rw [heq] at h_identity_nat_form
  -- The equality is now (p - 1) * (q - 1) = 194 + 1.

  -- Evaluate the right side 194 + 1.
  have h_194_plus_1 : 194 + 1 = 195 := by norm_num
  -- Rewrite the equality with the evaluated sum.
  rw [h_194_plus_1] at h_identity_nat_form
  -- We have now derived the key equality (p - 1) * (q - 1) = 195.
  -- The equality is now `h_identity_nat_form : (p - 1) * (q - 1) = 195`.


  -- Define a lemma to find the primes in the range [4, 17].
  have primes_in_range : ∀ k, (4 ≤ k ∧ k ≤ 17 ∧ Nat.Prime k) → k ∈ [5, 7, 11, 13, 17] := by
    intro k hk -- hk is 4 ≤ k ∧ k ≤ 17 ∧ Nat.Prime k
    -- The previous attempt using `interval_cases k using ...` failed with a bound evaluation error.
    -- Instead, we explicitly form the Finset [4, 17] and use `fin_cases` on membership in this Finset.
    -- This avoids the issue with `interval_cases` apparently failing to extract literal bounds from hypotheses.
    -- Separate the bounds from the hypothesis hk
    have hk_lower : 4 ≤ k := hk.1
    have hk_upper : k ≤ 17 := hk.2.1
    have hk_prime : Nat.Prime k := hk.2.2
    -- Prove k is in the Finset [4, 17]
    have hk_mem_Icc : k ∈ Finset.Icc 4 17 := by
      rw [Finset.mem_Icc] -- Rewrite Finset.mem_Icc definition
      exact ⟨hk_lower, hk_upper⟩ -- Provide the proofs for 4 ≤ k and k ≤ 17
    -- Use fin_cases on k using the Finset membership proof hk_mem_Icc.
    -- This will split the goal into cases for each k from 4 to 17.
    fin_cases hk_mem_Icc
    -- For each concrete case of k, we still have the hypothesis hk_prime : Nat.Prime k.
    -- The goal is k ∈ [5, 7, 11, 13, 17].
    -- For values of k that are not prime (e.g., 4, 6, 8, 9, 10, 12, ...), hk_prime will be False.
    -- For values of k that are prime and in the range (5, 7, 11, 13, 17), hk_prime is True and the goal is True.
    -- We can use `contradiction` if hk_prime is False, and `decide` if hk_prime is True to solve the goal k ∈ [...] (which is decidable for concrete k).
    any_goals (first | contradiction | decide)

  -- p must be prime and 4 <= p <= 18.
  have hp_in_list : p ∈ [5, 7, 11, 13, 17] := by
    -- Combine bounds: 4 <= p <= 18 from h₁.
    have hp_range : 4 ≤ p ∧ p ≤ 18 := h₁
    -- If p is prime and <= 18, p cannot be 18 (since 18 is not prime).
    -- Prove p <= 17 from p <= 18 and p is prime.
    -- We replace this case split with a direct proof using the fact that 18 is not prime.
    have h_p_le_17 : p ≤ 17 := by
      -- We have p ≤ 18 (hp_range.right) and p is prime (h₀.left).
      -- If p = 18, then Nat.Prime 18, which is false. So p cannot be 18.
      have h_p_ne_18 : p ≠ 18 := by
        -- Assume p = 18 for contradiction
        intro hp_eq_18
        -- Substitute p=18 into the hypothesis that p is prime
        rw [hp_eq_18] at h₀
        -- We have Nat.Prime 18.
        have h_18_prime := h₀.left
        -- We know 18 is not prime.
        have h_18_not_prime : ¬Nat.Prime 18 := by norm_num
        -- Contradiction.
        exact h_18_not_prime h_18_prime
      -- We have p ≤ 18 and p ≠ 18, so p < 18 by lt_of_le_of_ne.
      have h_p_lt_18 : p < 18 := lt_of_le_of_ne hp_range.right h_p_ne_18
      -- p < 18 implies p ≤ 17 by Nat.le_of_lt_succ.
      exact Nat.le_of_lt_succ h_p_lt_18

    -- Now we know p is prime and 4 ≤ p ≤ 17.
    -- Apply the lemma primes_in_range with k=p. We provide the proof of the antecedent (4 ≤ p ∧ p ≤ 17 ∧ Nat.Prime p).
    apply primes_in_range p
    exact ⟨hp_range.left, h_p_le_17, h₀.1⟩ -- Provide the three parts of the conjunction

  -- q must be prime and 4 <= q <= 18. The proof is identical to the one for p.
  have hq_in_list : q ∈ [5, 7, 11, 13, 17] := by
    -- Combine bounds: 4 <= q <= 18 from h₂.
    have hq_range : 4 ≤ q ∧ q ≤ 18 := h₂
    -- If q is prime and <= 18, q cannot be 18 (since 18 is not prime).
    -- Prove q <= 17 from q <= 18 and q is prime.
    have h_q_le_17 : q ≤ 17 := by
      -- We have q ≤ 18 (hq_range.right) and q is prime (h₀.right).
      -- If q = 18, then Nat.Prime 18, which is false. So q cannot be 18.
      have h_q_ne_18 : q ≠ 18 := by
        -- Assume q = 18 for contradiction
        intro hq_eq_18
        -- Substitute q=18 into the hypothesis that q is prime
        rw [hq_eq_18] at h₀
        -- We have Nat.Prime 18.
        have h_18_prime := h₀.right
        -- We know 18 is not prime.
        have h_18_not_prime : ¬Nat.Prime 18 := by norm_num
        -- Contradiction.
        exact h_18_not_prime h_18_prime
      -- We have q ≤ 18 and q ≠ 18, so q < 18 by lt_of_le_of_ne.
      have h_q_lt_18 : q < 18 := lt_of_le_of_ne hq_range.right h_q_ne_18
      -- q < 18 implies q ≤ 17 by Nat.le_of_lt_succ.
      exact Nat.le_of_lt_succ h_q_lt_18
    -- Now we know q is prime and 4 ≤ q ≤ 17.
    -- Apply the lemma primes_in_range with k=q. We provide the proof of the antecedent (4 ≤ q ∧ q ≤ 17 ∧ Nat.Prime q).
    apply primes_in_range q
    exact ⟨hq_range.left, h_q_le_17, h₀.right⟩ -- Provide the three parts of the conjunction

  -- The possible values for p - 1 and q - 1 are obtained by subtracting 1 from the prime list.
  let S_list := [4, 6, 10, 12, 16]
  -- Define the set S as a Finset from the list.
  let S : Finset ℕ := S_list.toFinset
  -- Proof that List.map (fun x => x - 1) [5, 7, 11, 13, 17] = S_list (needed for the rewrite below)
  -- We prove it here as a separate lemma.
  have List.map_sub_one_list_eq_S_list : List.map (fun x => x - 1) [5, 7, 11, 13, 17] = S_list := by simp

  -- Prove that p - 1 is in the Finset S.
  have hp_minus_1_mem_S : p - 1 ∈ S := by
    -- Membership in Finset from list is equivalent to membership in the list.
    apply List.mem_toFinset.mpr
    -- We know p ∈ [5, 7, 11, 13, 17]. We need to show p - 1 ∈ List.map (fun x => x - 1) [5, 7, 11, 13, 17].
    rw [← List.map_sub_one_list_eq_S_list] -- Rewrite S_list to make the goal match List.mem_map structure
    -- Use List.mem_map: y ∈ l.map f ↔ ∃ x, x ∈ l ∧ f x = y.
    apply List.mem_map.mpr
    -- We need to find x ∈ [5, 7, 11, 13, 17] such that x - 1 = p - 1. We know p ∈ [5, 7, 11, 13, 17].
    -- We need 1 ≤ p for p-1. We have hp1.
    exact Exists.intro p (And.intro hp_in_list rfl) -- Provide the witness p and the proof

  -- Prove that q - 1 is in the Finset S.
  have hq_minus_1_mem_S : q - 1 ∈ S := by
    -- Membership in Finset from list is equivalent to membership in the list.
    apply List.mem_toFinset.mpr
    -- We know q ∈ [5, 7, 11, 13, 17]. We need to show q - 1 ∈ List.map (fun x => x - 1) [5, 7, 11, 13, 17].
    rw [← List.map_sub_one_list_eq_S_list] -- Reuse the lemma
    -- Use List.mem_map: y ∈ l.map f ↔ ∃ x, x ∈ l ∧ f x = y.
    apply List.mem_map.mpr
    -- We need to find x ∈ [5, 7, 11, 13, 17] such that x - 1 = q - 1. We know q ∈ [5, 7, 11, 13, 17].
    -- We need 1 ≤ q for q-1. We have hq1.
    exact Exists.intro q (And.intro hq_in_list rfl) -- Provide the witness q and the proof

  -- Prove that all elements in S_list are positive.
  have h_S_list_pos : ∀ z ∈ S_list, z > 0 := by
    intro z hz_list
    -- Use simp to expand list membership into a disjunction.
    simp [S_list] at hz_list
    -- hz_list is now z = 4 ∨ z = 6 ∨ z = 10 ∨ z = 12 ∨ z = 16
    -- Case on the disjunction. The previous approach using `<;>` after rcases or cases
    -- sometimes left nested disjunctions in the context. Explicitly using `cases ... with | inl | inr`
    -- addresses this by breaking down the disjunction step-by-step.
    cases hz_list with
    | inl hz_eq_4 => -- case z = 4
      subst hz_eq_4 -- Substitute z with 4
      norm_num -- Goal: 4 > 0, solved.
    | inr h_rest => -- case z = 6 ∨ z = 10 ∨ z = 12 ∨ z = 16
      cases h_rest with
      | inl hz_eq_6 => -- case z = 6
        subst hz_eq_6 -- Substitute z with 6
        norm_num -- Goal: 6 > 0, solved.
      | inr h_rest_2 => -- case z = 10 ∨ z = 12 ∨ z = 16
        cases h_rest_2 with
        | inl hz_eq_10 => -- case z = 10
          subst hz_eq_10 -- Substitute z with 10
          norm_num -- Goal: 10 > 0, solved.
        | inr h_rest_3 => -- case z = 12 ∨ z = 16
          cases h_rest_3 with
          | inl hz_eq_12 => -- case z = 12
            subst hz_eq_12 -- Substitute z with 12
            norm_num -- Goal: 12 > 0, solved.
          | inr hz_eq_16 => -- case z = 16
            subst hz_eq_16 -- Substitute z with 16
            norm_num -- Goal: 16 > 0, solved.


  -- Prove that no element in S_list divides 195.
  have h_s_not_dvd_195 : ∀ s ∈ S_list, ¬ (s ∣ 195) := by
    -- The goal is to prove that for every s in the list [4, 6, 10, 12, 16], s does not divide 195.
    -- Introduce s and s ∈ S_list. The goal is ¬(s ∣ 195).
    intro s hs
    -- Goal: ¬ (s ∣ 195)
    -- Use simp to expand list membership into a disjunction, then case on the disjunction.
    simp [S_list] at hs
    -- hs is now s = 4 ∨ s = 6 ∨ s = 10 ∨ s = 12 ∨ s = 16
    -- Case on the disjunction. Similar to h_S_list_pos, use explicit cases.
    cases hs with
    | inl hs_eq_4 => -- case s = 4, goal: ¬ (4 ∣ 195)
      subst hs_eq_4 -- Substitute s with 4. Goal is now ¬ (4 ∣ 195).
      -- The previous step used `intro h_dvd_195; decide` to derive False.
      -- We correct this to prove the negation directly using `decide`.
      decide -- The goal is ¬ (4 ∣ 195). decide evaluates this and proves it.
    | inr h_rest => -- case s = 6 ∨ s = 10 ∨ s = 12 ∨ s = 16
      cases h_rest with
      | inl hs_eq_6 => -- case s = 6, goal: ¬ (6 ∣ 195)
        subst hs_eq_6 -- Substitute s with 6. Goal is now ¬ (6 ∣ 195).
        -- Corrected usage of decide.
        decide -- The goal is ¬ (6 ∣ 195). decide evaluates this and proves it.
      | inr h_rest_2 => -- case s = 10 ∨ s = 12 ∨ s = 16
        cases h_rest_2 with
        | inl hs_eq_10 => -- case s = 10, goal: ¬ (10 ∣ 195)
          subst hs_eq_10 -- Substitute s with 10. Goal is now ¬ (10 ∣ 195).
          -- Corrected usage of decide.
          decide -- The goal is ¬ (10 ∣ 195). decide evaluates this and proves it.
        | inr h_rest_3 => -- case s = 12 ∨ s = 16
          cases h_rest_3 with
          | inl hs_eq_12 => -- case s = 12, goal: ¬ (12 ∣ 195)
            subst hs_eq_12 -- Substitute s with 12. Goal is now ¬ (12 ∣ 195).
            -- Corrected usage of decide.
            decide -- The goal is ¬ (12 ∣ 195). decide evaluates this and proves it.
          | inr hs_eq_16 => -- case s = 16, goal: ¬ (16 ∣ 195)
            subst hs_eq_16 -- Substitute s with 16. Goal is now ¬ (16 ∣ 195).
            -- Corrected usage of decide.
            decide -- The goal is ¬ (16 ∣ 195). decide evaluates this and proves it.


  -- Prove that no product of two elements from S equals 195.
  -- We replace the previous verbose nested case analysis of products with a proof based on divisibility.
  have h_no_prod_is_195 : ∀ (x y : ℕ), x ∈ S → y ∈ S → x * y ≠ 195 := by
    intro x y hxS hyS
    -- Assume x * y = 195 for contradiction.
    intro heq_prod
    -- Convert Finset membership to List membership for x and y.
    have hx_list : x ∈ S_list := List.mem_toFinset.mp hxS
    have hy_list : y ∈ S_list := List.mem_toFinset.mp hyS
    -- We know y ∈ S_list, and all elements in S_list are positive (h_S_list_pos), so y > 0.
    -- Use the previously proved lemma h_S_list_pos.
    have hy_pos : y > 0 := h_S_list_pos y hy_list
    -- y > 0 implies y ≠ 0. This is required by `dvd_of_mul_right_eq`.
    have hy_ne_zero : y ≠ 0 := ne_zero_of_lt hy_pos

    -- If x * y = 195, then x must divide 195.
    -- Use `dvd_of_mul_right_eq` which states that if a * c = b, then a ∣ b.
    -- In our case, a=x, c=y, b=195. The equality is heq_prod: x * y = 195.
    -- The theorem `dvd_of_mul_right_eq` has signature `∀ {a} {b} (c), a * c = b → a ∣ b`. The third argument `c` is explicit.
    have hx_dvd_195 : x ∣ 195 := dvd_of_mul_right_eq y heq_prod -- Apply the theorem with explicit argument `y` and the equality `heq_prod`

    -- We have x ∈ S_list (hx_list). Use the lemma h_s_not_dvd_195 to show x does not divide 195.
    have hx_not_dvd_195 : ¬ (x ∣ 195) := h_s_not_dvd_195 x hx_list
    -- We have derived a contradiction: x divides 195 (hx_dvd_195) and x does not divide 195 (hx_not_dvd_195).
    exact absurd hx_dvd_195 hx_not_dvd_195

  -- We have (p - 1) * (q - 1) = 195 (h_identity_nat_form).
  -- We have p - 1 ∈ S (hp_minus_1_mem_S) and q - 1 ∈ S (hq_minus_1_mem_S).
  -- We have proved that no product of two elements from S equals 195 (h_no_prod_is_195).
  -- We can use h_no_prod_is_195 to prove False, since (p - 1) and (q - 1) are elements of S whose product is 195 according to h_identity_nat_form.

  -- Specialize the non-product theorem h_no_prod_is_195 to p-1 and q-1.
  -- The theorem is ∀ (x y : ℕ), x ∈ S → y ∈ S → x * y ≠ 195.
  -- Applying it with x = p - 1 and y = q - 1 results in the goal (p - 1) ∈ S → (q - 1) ∈ S → (p - 1) * (q - 1) ≠ 195.
  -- We have proofs for the two antecedents, hp_minus_1_mem_S and hq_minus_1_mem_S.
  -- Applying these hypotheses will leave us with the goal (p - 1) * (q - 1) ≠ 195.
  -- We will use this derived inequality as the contradiction with h_identity_nat_form.
  have h_prod_neq_195 : (p - 1) * (q - 1) ≠ 195 := by
    -- Apply the main theorem specialized to p-1 and q-1.
    apply h_no_prod_is_195 (p - 1) (q - 1)
    -- The goal is now (p - 1) ∈ S → (q - 1) ∈ S → (p - 1) * (q - 1) ≠ 195.
    -- Apply the hypothesis that p - 1 is in S.
    apply hp_minus_1_mem_S
    -- The goal is now (q - 1) ∈ S → (p - 1) * (q - 1) ≠ 195.
    -- Apply the hypothesis that q - 1 is in S.
    apply hq_minus_1_mem_S
    -- The goal is now (p - 1) * (q - 1) ≠ 195, which is exactly the statement of h_prod_neq_195.
    -- The proof is complete.

  -- We have derived (p - 1) * (q - 1) = 195 (h_identity_nat_form) and (p - 1) * (q - 1) ≠ 195 (h_prod_neq_195).
  -- These two statements are contradictory. Use `absurd` to derive False.
  -- `absurd h_identity_nat_form h_prod_neq_195` proves False from h_identity_nat_form and ¬(h_identity_nat_form).
  exact absurd h_identity_nat_form h_prod_neq_195

#print axioms amc12_2000_p6
